A Signature-Based Gr\"obner Basis Algorithm with Tail-Reduced Reductors (M5GB)

Gr\"obner bases are an important tool in computational algebra and, especially in cryptography, often serve as a boilerplate for solving systems of polynomial equations. Research regarding (efficient) algorithms for computing Gr\"obner bases spans a large body of dedicated work that stretches over the last six decades. The pioneering work of Bruno Buchberger in 1965 can be considered as the blueprint for all subsequent Gr\"obner basis algorithms to date. Among the most efficient algorithms in this line of work are signature-based Gr\"obner basis algorithms, with the first of its kind published in the late 1990s by Jean-Charles Faug\`ere under the name F5. In addition to signature-based approaches, Rusydi Makarim and Marc Stevens investigated a different direction to efficiently compute Gr\"obner bases, which they published in 2017 with their algorithm M4GB. The ideas behind M4GB and signature-based approaches are conceptually orthogonal to each other because each approach addresses a different source of inefficiency in Buchberger's initial algorithm by different means. We amalgamate those orthogonal ideas and devise a new Gr\"obner basis algorithm, called M5GB, that combines the concepts of both worlds. In that capacity, M5GB merges strong signature-criteria to eliminate redundant S-pairs with concepts for fast polynomial reductions borrowed from M4GB. We provide proofs of termination and correctness and a proof-of-concept implementation in C++ by means of the Mathic library. The comparison with a state-of-the-art signature-based Gr\"obner basis algorithm (implemented via the same library) validates our expectations of an overall faster runtime for quadratic overdefined polynomial systems that have been used in comparisons before in the literature and are also part of cryptanalytic challenges.

==> data/mem.csv <==
n 10 11 12 13 14 15 16 17 18 19 20 
Chimera 42061.09090909091 46328.72727272727 57861.818181818184 76014.54545454546 122044.72727272728 196282.9090909091 353313.0909090909 766300.0 1613405.0909090908 2882931.6363636362 5984822.545454546 
SigGb 42101.454545454544 47783.63636363636 58617.454545454544 91134.90909090909 161638.9090909091 321945.8181818182 579629.0909090909 1100854.9090909092 1872787.2727272727 4268856.0 9237575.272727273 
Ratio 1.0009596431165058 1.0314040375498414 1.0130593262946204 1.1989140834290088 1.3244235347398716 1.64021319875949 1.6405536783753993 1.436584769791086 1.160766929074229 1.4807343837623874 1.5435002796771615 

==> data/reductions.csv <==
n 10 11 12 13 14 15 16 17 18 19 20 21 
Chimera 1575713.2727272727 5040889.363636363 15635963.909090908 47242504.18181818 131725944.0909091 343188792.27272725 918331206.9090909 2514205308.7272725 7162856191.454545 19895399206.090908 56213837539.454544 150520976765.72726 
SigGb 5298308.181818182 16302755.818181818 51019910.36363637 158826207.72727272 534395764.6363636 1735867122.2727273 5338899880.090909 13649654437.545454 34507836797.818184 92471433954.36363 249185932125.0909 694635884224.4546 
Ratio 3.3624824221019445 3.234103080259124 3.2629846589741023 3.3619345646033474 4.056875570901634 5.058053063962702 5.813697541718657 5.429013450160563 4.817608489611566 4.647880296166855 4.432821935527813 4.6148776014494945 

==> data/sanitized.csv <==
n 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
tg 110.6 72.45 52.85 39.6 31.8 27 24.2 20.95 17.75 15.1 12.95 11.6 9.65 8.35 7.25 6.4
tm 89.55 69.75 61.05 55 53.7 44.25 36.45 26.55 22.7 19.2 16.85 15 13.7 12.65 12.1 11.85

==> data/timing.csv <==
n 13 14 15 16 17 18 19 20 21 
Chimera 11.42727272727273 22.327272727272728 44.209090909090904 88.65454545454544 180.02727272727273 383.1454545454546 808.8818181818181 1758.4545454545455 3515.3 
SigGb 13.099999999999996 31.300000000000008 75.74545454545454 194.2 405.91818181818184 834.1454545454545 1688.4272727272726 3584.12 7966.5 
Ratio 1.146380270485282 1.4018729641693815 1.7133456713962574 2.190525020508614 2.2547593798919356 2.1770986570493047 2.087359654742237 2.0382215788657394 2.266236167610161 
Mean 1.9195332627465456 1.9195332627465456 1.9195332627465456 1.9195332627465456 1.9195332627465456 1.9195332627465456 1.9195332627465456 1.9195332627465456 1.9195332627465456 
